Aperture photometry on asteroid trails: detection of the fastest rotating near-Earth object

Context. Near-Earth objects (NEOs) on an impact course with Earth can move at high angular speed. Understanding their properties, including rotation state, is crucial for assessing impact risks and mitigation strategies. Traditional photometric methods face challenges in collecting data on fast-moving NEOs accurately. Aims. This study introduces an innovative approach to aperture photometry tailored to analyzing trailed images of fast-moving NEOs. Our primary aim is to extract rotation state information from these observations, particularly focusing on the efficacy of this technique for fast rotators. Methods. We applied our approach to analyze the trailed images of three asteroids: 2023 CX1, 2024 BX1, and 2024 EF, which were either on a collision courses or performing a close fly-by with Earth. By adjusting aperture sizes, we controlled the effective exposure times to increase the sampling rates of the photometric variations. This enabled us to detect short rotation periods that would be challenging with conventional methods. Results. Our analysis revealed that trailed photometry significantly reduces overhead time associated with CCD read-out, enhancing the sampling rate of the photometric variations. We demonstrated that this technique is particularly effective for fast-moving objects, providing reliable photometric data when the object is at its brightest and closest to Earth. For asteroid 2024 BX1, we detected a rotation period as short as 2.5888 +- 0.0002 seconds, the fastest ever recorded. Our findings underscore the efficacy of trailed observations coupled with aperture photometry for studying the rotation characteristics of small NEOs, offering crucial insights for impact risk assessment and mitigation strategies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
